Covariance Matrix Estimation for Massive MIMO

We propose a novel pilot structure for covariance matrix estimation in massive multiple-input multiple-output (MIMO) systems in which each user transmits two pilot sequences, with the second pilot sequence multiplied by a random phase-shift. The covariance matrix of a particular user is obtained by computing the sample cross-correlation of the channel estimates obtained from the two pilot sequences. This approach relaxes the requirement that all the users transmit their uplink pilots over the same set of symbols. We derive expressions for the achievable rate and the mean-squared error of the covariance matrix estimate when the proposed method is used with staggered pilots. The performance of the proposed method is compared with existing methods through simulations.

==> figs/datFiles/fig1-line1.dat <==
100	25.484
500	27.667
1000	27.953
2000	27.903
2500	27.967


==> figs/datFiles/fig1-line2.dat <==
100	28.573
500	28.573
1000	28.573
2000	28.573
2500	28.573


==> figs/datFiles/fig1-line3.dat <==
100	15.868
500	23.056
1000	24.599
2000	26.078
2500	26.337


==> figs/datFiles/fig1-line4.dat <==
100	13.019
500	13.019
1000	13.019
2000	13.019
2500	13.019


==> figs/datFiles/fig1-line5.dat <==
100	23.209
500	26.473
1000	27.082
2000	27.577
2500	27.709


==> figs/datFiles/fig2-line1.dat <==
100	-7.3345
500	-9.7922
1000	-10.53
2000	-11.018
2500	-11.154


==> figs/datFiles/fig2-line2.dat <==
100	-12.141
500	-12.141
1000	-12.141
2000	-12.141
2500	-12.141


==> figs/datFiles/fig2-line3.dat <==
100	-3.025
500	-6.3008
1000	-7.5121
2000	-8.6482
2500	-8.9667


==> figs/datFiles/fig2-line4.dat <==
100	-0.80356
500	-0.80356
1000	-0.80356
2000	-0.80356
2500	-0.80356


==> figs/datFiles/fig2-line5.dat <==
100	-5.6932
500	-8.285
1000	-9.2707
2000	-10.122
2500	-10.261


==> figs/datFiles/fig3-line1.dat <==
100	24.036
500	17.114
1000	14.113
2000	11.131
2500	10.186


==> figs/datFiles/fig3-line2.dat <==
100	33.443
500	32.476
1000	31.904
2000	31.092
2500	30.79


==> figs/datFiles/fig3-line3.dat <==
100	24.07
500	17.159
1000	14.163
2000	11.166
2500	10.247


==> figs/datFiles/fig4-line1.dat <==
100	19.497
500	20.612
1000	20.877
2000	21.03
2500	21.152


==> figs/datFiles/fig4-line2.dat <==
100		21.774
500		21.774
1000	21.774
1500	21.774
2500	21.774


==> figs/datFiles/fig4-line3.dat <==
100	21.974
500	21.974
1000	21.974
2000	21.974
2500	21.974


==> figs/datFiles/fig4-line4.dat <==
100	17.248
500	19.434
1000	20.169
2000	20.439
2500	20.56


==> figs/datFiles/fig4-line5.dat <==
100	17.343
500	17.343
1000	17.343
1500	17.343
2500	17.343

